Almost-Linear Time Algorithms for Decremental Graphs: Min-Cost Flow and More via Duality

We give the first almost-linear total time algorithm for deciding if a flow of cost at most $F$ still exists in a directed graph, with edge costs and capacities, undergoing decremental updates, i.e., edge deletions, capacity decreases, and cost increases. This implies almost-linear time algorithms for approximating the minimum-cost flow value and $s$-$t$ distance on such decremental graphs. Our framework additionally allows us to maintain decremental strongly connected components in almost-linear time deterministically. These algorithms also improve over the current best known runtimes for statically computing minimum-cost flow, in both the randomized and deterministic settings. We obtain our algorithms by taking the dual perspective, which yields cut-based algorithms. More precisely, our algorithm computes the flow via a sequence of $m^{1+o(1)}$ dynamic min-ratio cut problems, the dual analog of the dynamic min-ratio cycle problem that underlies recent fast algorithms for minimum-cost flow. Our main technical contribution is a new data structure that returns an approximately optimal min-ratio cut in amortized $m^{o(1)}$ time by maintaining a tree-cut sparsifier. This is achieved by devising a new algorithm to maintain the dynamic expander hierarchy of [Goranci-R\"{a}cke-Saranurak-Tan, SODA 2021] that also works in capacitated graphs. All our algorithms are deterministc, though they can be sped up further using randomized techniques while still working against an adaptive adversary.

==> reviews.txt <==
FOCS 2024 Paper #104 Reviews and Comments
===========================================================================
Paper #104 Almost-Linear Time Algorithms for Decremental Graphs: Min-Cost
Flow and More via Duality


Comment @A1 by Reviewer A
---------------------------------------------------------------------------
A reviewer has raised several concerns regarding the correctness of the paper. Could the authors please respond by May 19th?

Page 17, after Remark 4.14, "To maintain the boundary-linked expander decomposition $\Chi_i$ for each graph $G_i$, we simply run the algorithm from Theorem 4.7 on the graph ... with parameter $\phi$." Does this sentence mean that to maintain $\Chi_i$, we run Thm 4.7 on a graph that depends on $\Chi_i$? Is this circular argument? Theorem 4.7 is for (not necessarily boundary linked) expander decomposition. How can we apply it to maintain bounday-linked expander decomposition *without knowing the weight of the self-loops in advance*?

Page 22, case "if $e \in F(T_{i-1}, B_i)$": (a) If we may assume $A'\cap B_i=\emptyset$, $A'$ and $B'$ should be the two connected components in $F(T_{i-1}, B_i)\setminus\{e\}$ that are adjacent to $e$. $A'$ and $B'$ should not be the cut sets induced by $e$ on $T_{i}$. Then we no longer have $A\subseteq A'$ or $B\subseteq B'$. This means that the last equality in this case, $u_{G_{i-1}}(A, V\setminus A)=u_{G_i}(A, V\setminus A)$ is not true. (To fix the proof, is it possible to not ignore the $\hat{T}_i$ term$ in the first inequality?) (b) To my best guess, the notation $A'$ denotes both "the component that does not contain a vertex in $B_i$" and "the cut induced by $e$ on $T_i$". They should be given different notations.  

Page 16, proof for Claim 4.10: The second last equality ($|E_{G''[X]}(S, X\setminus S)|\times \frac{U^{total}}{2m}=\tilde{\Omega}(\phi)\times vol_{G''[X]}(S)\times \frac{U^{total}}{2m}$) does not hold because $vol_{G''[X]}(S)$ is not necessarily no more than $vol_{G''[X]}(X)/2.$


Comment @A2 by Yang Liu <yangpliu@ias.edu> (Author)
---------------------------------------------------------------------------
Dear reviewer,

Thank you for carefully reading our submission. In response to the points raised:

1. While the definition looks circular, we do indeed mean it as written. You can think of it as follows: when the partition we maintain refines (by running Theorem 4.8), add to each piece the required number of self-loops, and continue running Theorem 4.8. Of course, we must argue that the total volume cut is still $\tilde{O}(\phi U)$. This is the content of “Property 2” in the proof of Theorem 4.11 on page 18, specifically the displayed equation after “Combining these inequalities.”
2. We thank the reviewer for correctly pointing out that the first paragraph of this case of the proof has sets $A’$ and $B’$ ill-defined. We have rewritten the very first paragraph of this case and also added an additional sentence to clarify why $A \subseteq A$’. We have further added a figure to illustrate the definitions and the proof case. The new paragraph now reads: “Since $F(T_{i-1}, B_i)$ is a forest where each component contains exactly one vertex on $B_i$ (see Definition 4.18), we have that $F(T_{i-1}, B_i) \setminus \{e\}$ contains a single connected component $A'$ that contains no vertex in $B_i$. Further note that since $T_i$ consists of $F(T_{i-1}, B_i)$ and edges supported only on $B_i$, we also have that $T_i \setminus \{e\}$ contains $A'$ as one of its connected components. Thus, by assumption either $A \subseteq A' \subseteq V(T_i) \setminus B$, or $B \subseteq A' \subseteq V(T_i) \setminus A$. Let us assume for the rest of the proof that $A' \supseteq A$ (the case where $A' \supseteq B$ is analogous).” 
3. For the concern raised, the volume of $S$ is indeed at most half, because we are trying to argue that $G[X]$ is an expander, and $S$ is a subset we are checking (see the first line in Proof of Claim 4.10). However, upon careful reading we do see that some factors of $\phi$ are wrong in the proof of Claim 4.10, specifically in the final displayed equation before Section 4.2. Overall, the conclusion is correct once these factors of $\phi$ are corrected.

We hope this clarifies the points of concern.


Comment @A3
---------------------------------------------------------------------------
Dear author(s),
Thank you for clarifying. You have resolved most of my concern.
For point 1, am I correct that when we add the required number of self-loops, Theorem 4.8 may further split the expanders, which requires more self-loops to be added, and so on?


Comment @A4 by Yang Liu <yangpliu@ias.edu> (Author)
---------------------------------------------------------------------------
That is indeed correct. Intuitively, if you set the number of self-loops you add per deleted edge as $1/(\phi \log^{O(1)}n)$, where the polylog factor is sufficiently large (e.g., larger than the polylog factors in Theorem 4.8), then you can check that the process indeed terminates with the correct number of edges cut.


Comment @A5
---------------------------------------------------------------------------
Thank you. That may be worth mentioning in the paper.
I've removed the correctness issues in the review.



Review #104A
===========================================================================

Overall merit
-------------
7. Accept

Reviewer expertise
------------------
3. Knowledgeable

Paper summary
-------------
This paper presents an almost-linear algorithm for the thresholded min-cost flow problem, i.e., determining whether a flow rounting a fixed demand with cost at most $F$ still exists after each decremental update to a directed graph.
The algorithm can be applied to solve the decremental approximate min-cost flow problem, the decremental single-source reachability problem, the decremental s-t distance problem, and some fully dynamic flow problems including maxflow, lowest conductance cut, and vertex cut sparsifiers.
The algorithm work with the dual of the transshipment problem, to which the min-cost flow problem can be reduced. Similar to CKLPPS22, an l_1-IPM is designed to solve the problem. The IPM solves a sequence of min-ratio cut problems in a dynamic graph. To solve this dynamic problem, the algorithm maintain a fully-dynamic tree cut sparsifier for the current graph.
Pros:
1) The overall algorithm is easy to follow. It is significantly simpler (and faster) than the one in CKLPPS22.
2) The idea of reducing fully-dynamic tree cut sparsifiers to decremental ones by batching is technically interesting.
Cons:
1) Please see the first and second issues below and fix/explain them. They might affect the correctness of the paper. The third issue appears to be fixable.
2) The paper could include more about the motivation of including a self-contained tree detector in Section 5.2.2.
In summary, I would recommend Accept if the three issues are fixed.

Comments for authors
--------------------
Issues (have been resolved by the author(s)):
Page 17, after Remark 4.14, "To maintain the boundary-linked expander decomposition $\Chi_i$ for each graph $G_i$, we simply run the algorithm from Theorem 4.7 on the graph ... with parameter $\phi$." Does this sentence mean that to maintain $\Chi_i$, we run Thm 4.7 on a graph that depends on $\Chi_i$? Is this circular argument? Theorem 4.7 is for (not necessarily boundary linked) expander decomposition. How can we apply it to maintain bounday-linked expander decomposition *without knowing the weight of the self-loops in advance*?

Page 22, case "if $e \in F(T_{i-1}, B_i)$": (a) If we may assume $A'\cap B_i=\emptyset$, $A'$ and $B'$ should be the two connected components in $F(T_{i-1}, B_i)\setminus\{e\}$ that are adjacent to $e$. $A'$ and $B'$ should not be the cut sets induced by $e$ on $T_{i}$. Then we no longer have $A\subseteq A'$ or $B\subseteq B'$. This means that the last equality in this case, $u_{G_{i-1}}(A, V\setminus A)=u_{G_i}(A, V\setminus A)$ is not true. (To fix the proof, is it possible to not ignore the $\hat{T}_i$ term$ in the first inequality?) (b) To my best guess, the notation $A'$ denotes both "the component that does not contain a vertex in $B_i$" and "the cut induced by $e$ on $T_i$". They should be given different notations.  


Page 16, proof for Claim 4.10: The second last equality ($|E_{G''[X]}(S, X\setminus S)|\times \frac{U^{total}}{2m}=\tilde{\Omega}(\phi)\times vol_{G''[X]}(S)\times \frac{U^{total}}{2m}$) does not hold because $vol_{G''[X]}(S)$ is not necessarily no more than $vol_{G''[X]}(X)/2.$

Minor issues:

Page 9, after the Taylor-expansion: Shoud "to 1/\kappa accuracy" be "to a solution of value ~1/\kappa"? Otherwise we pay more effort to solve the problem to a higher accuracy but get a smaller update to the potential. \simon{I added some explanation but left approximation there. I think value is less intutive for the interface. }


Page 10, hop-diameter: What is the definition of hop-diameter? Is it the classical tree diameter? Later texts contain "hop diameter" instead of "hop-diameter". \simon{I added a footnote}

Page 14, straightforwardely: straightforwardly \simon{Addressed}

Page 17, Item 2 of Def 4.12: What is the definition of $G_{\Chi}^{1/(s\beta\phi)}$? \simon{This kind of gets defined in the very next sentence. I am not sure if we should add a formal definition. }


Page 18, after the reference to Def 4.13: $C_{G_i}^{total}$ --> $U_{G_i}^{total}$ \simon{I changed it}


Page 20, Definition 4.18: Missing "," before "a tree $T$" and before "and". \simon{Added the missing commas}

Page 20, definition of $t_i$: It is better to explicitly say that "we rebuild $T_i$ every .... steps. Thus, at time $t$, the last rebuild of $T_i$ were at time ....". The "rebuilding time" in its current version is confusing. (Does "rebuilding time" mean the time interval between rebuilds, or the time at which the last rebuilding happened?) \simon{I rephrased, but I am not sure if it is an improvement.}

Page 20, definition of $B_i$: Is $V(I_{i-1}\setminus I_i)$ an increasing set? It should contain edges that were inserted in an interval of time that are still present in the current graph. This set becomes smaller over time. If it is increasing, $\hat{G_i}$ is no longer decremental and cannot be maintained by Thm 4.11. If it is not, we don't need the assumption that $R$ is increasing in Thm 4.20 and the output $B$ of Thm 4.20 is not increasing as well. \simon{I think this is a misunderstanding on the side of the reviewer. Have not changed anything so far.}

Page 20, definition of $\hat{G_i}$: We need a proof or verification that $\hat{G_i}$ is a decremental graph and thus can be the input to Thm 4.11. \simon{I don't know if we want to add that. It seems pretty clear that the core graph is decremental according to our definition. }

Page 22, on the top: The three "$A_1'\cup A_2'$"s should be "$A_1'\cap A_2'$"s. It is better to clarify that $A_2'$ denotes the side of the cut that contains the remaining $k$ edges, $A_1'$ denotes the side of the cut that contains the removed edge, and that $A'$ denotes the side of the cut that satisfies $A'=A_1'\cap A_2'$. (Or if the authors mean the other way around, change the $\cap$ to $\cup$ and change $A'\subseteq A_1'$, $A'\subseteq A_2'$ to  $A'\supseteq A_1'$, $A'\supseteq A_2'$.) \simon{I think the reviewer is right/this is a typo. I changed the \cap to \cup. }

Page 22, 4th last line: $V(T_{i-1})\subseteq V$ --> $V\subseteq V(T_{i-1})$ \simon{Addressed.}

Page 23, 3rd line: $I$ --> $I_{i}$ \simon{Addressed.}

Page 23, 5th line: $\subseteq$ --> $\supseteq$ \simon{Addressed. }

Page 23, in the middle: "we have at least one edge in $E_{T_{i-1}}(A \cap B_i,B \cap B_i)$ on $P_e$" --> "we have at least one distinct edge in ... on $P_e$ that has no less capacity than $u_{\hat{G_i}}(e)$." \simon{Changed. }

Page 24, out-degree --> in-degree \simon{I think the reviewer is wrong, we mean out-degree. }

Page 25: Dear Sushant, I feel that calling $u$ capacities is reasonable as we consider the min (ratio) cut problem. \simon{Removed comments :/}

Page 26, Def 5.2: "last returned is in $E'$" --> "last returned in $E'$" \simon{Addressed. }

Page 27, proof for Lemma 5.6: "$T$ contains multiple forest components" --> $T$ should always be a tree as defined. \simon{removed this more general assumption. }


Page 28, "sum of gradients of crossing edges with opposite sign": I can't understand "gradients of crossing edges with opposite sign". Gradients are defined for vertices. 

Page 28, "moving the two endpoints separately": There is no moving operation in Theorem 4.1. \simon{Added some clarification. }


Page 29, "We next show that the best such tree cut is ...": Does "the best" mean "the best over all levels"? \simon{Made it more precise.}

Page 29, "up to a $2q$ factor (after re-scaling)": Should this be $3q$? \simon{I don't see why it would be 3q. }

Page 31, proof for Lemma 5.10: "by pigeonhole principle" --> "by the pigeonhole principle"
Page 39, Theorem 6.3, Item 1: "We receive updates" where do we receive these updates? \simon{This is the interface so idk what the reviewer wants. }


Review #104B
===========================================================================

Overall merit
-------------
7. Accept

Reviewer expertise
------------------
3. Knowledgeable

Paper summary
-------------
This paper studies the problem of computing min-cost flow in decremental graphs. The input is a directed graph with edge costs and capacities, undergoing edge deletions, capacity decrease, and cost increase. The main result of this paper is a dynamic algorithm maintaining the min-cost flow with update time m^{o(1)}. The main result also implies faster algorithms for min-cost flow, decremental reachability and strong connected components.

Some comparison with previous work: the almost linear time max flow paper shows that incremental min-cost flow can be maintained with update time m^{o(1)}. This paper shows the decremental counterpart. The catch is that, upon an edge capacity increase, a flow feasible in the before-network is also feasible in the after-network, but this is not true for decremental. This paper takes a different approach, which is through the dual problem, called the transshipment problem, where a solution remains feasible after edge capacity decreases in the primal problem.

The algorithm takes a similar framework as the previous almost-linear time max flow algorithm. It uses an l_1-based interior point method and turn the problem into dynamic min-ratio cut problem, as opposed to the min-ratio cycle problem in the max-flow. The min-ratio cut problem can be approximated using a succinct dynamic cut-approximating structure, called expander hierarchy, form the recent work [GRST 21]. They generalize the results of [GRST 21] to capacitated graphs.

Overall, I think the paper has good results. The writing is also great with an informative introduction. I would recommend acceptance.

Minor typos:

(1)	Abstract line -2: deterministic \simon{Already addressed? }

(2)	Page 3, line 2 in the “Application 1” paragraph: fewer recursive levels. \simon{Addressed. }



Review #104C
===========================================================================

Overall merit
-------------
8. Strong Accept

Reviewer expertise
------------------
4. Expert

Paper summary
-------------
The paper presents the first algorithm for maintaining approximate s-t min-cost flows on undirected, capacitated graphs in the decremental setting. The quality of approximation is (1+\epsilon), and edge deletions can be supported in sub-polynomial time. All prior works on maintaining dynamic flows either focused on the incremental setting or on the fully dynamic setting with much larger approximation guarantees (at least O(log n)). It should also be noted that the result requires s and t to be fixed in advance (i.e., it cannot support all-pairs queries), while some of the prior work on higher-approximation fully dynamic algorithms could support such queries.

Additionally, as a byproduct of the techniques developed here, the paper presents several fundamental results at the intersection of fast algorithms and data structures for optimization problems on graphs. In particular,

1) A faster and simpler almost-linear time algorithm for computing min-cost flows. This improves upon the sub-polynomial factor guarantee of the breakthrough min-cost flow result [CKLPPS22].
2) Faster deterministic algorithms for single-source reachability and strongly connected components. The previous best-known results [BGS20] achieved mn^{½+o(1)} time.
3) Faster algorithms for decremental s-t distance, albeit only for the value version of the problem.
4) Extending prior dynamic flow/cut-based algorithms to capacitated graphs.

The main technical contribution of this paper is to extend the dynamic expander hierarchy [GRST’21] to capacitated graphs. This hierarchy leads to maintaining tree cut sparsifiers that approximate the cut-structure of the graph up to a sub-polynomial factor and support updates in sub-polynomial time. To achieve this, the paper first designs a decremental algorithm for tree cut sparsifiers on capacitated graphs by reducing them to uncapacitated graphs. Subsequently, it designs a fully dynamic algorithm by reducing it to the decremental setting via the notion of core graphs. This reduction is similar to [FHG’21] and was used in similar contexts (albeit in the l1/distance space) in [CKLPPS22].

A major new insight from this paper is leveraging duality. To elaborate, the first fast min-cost flow result [CKLPPS22] was obtained by carefully setting up an IPM based on the l1-norm, where the underlying data structure for handling the updates was based on variants of dynamic low-stretch trees. The underlying data structure problem was referred to as the (dynamic) min-ratio cycle problem. Several follow-up works then obtained better (read: deterministic) methods for dynamically maintaining such l1-routings.

The current paper follows a similar approach but with some subtle differences, which surprisingly lead to conceptually nicer algorithms. Concretely, it first shows a standard reduction between min-cost flow and transshipment and then considers the dual problem to transshipment. An important aspect is that the dual variables are feasible under edge deletions or cost increases (which is not true if you work on the primal). This then leads to a new data structure problem within the  l1-IPM for the dual problem, referred to as min-ratio cuts. Using a series of reductions, it turns out that min-ratio cycles can be approximated dynamically using dynamic tree-cut sparsifiers.


Pros:
– This paper makes progress on many fundamental graph problems such as min-cost flow, s-t shortest paths, and variants of reachability in both static and dynamic settings. These are timely and challenging questions that have been receiving increasing attention since the early days of algorithm design.
– While most of the building blocks have been discussed in the literature, combining and extending them requires a high level of mastery.
– For the most part, the paper reads well.


Cons:
– "The algorithms are highly complex. Even the current page count doesn’t reflect the *real* page count in my opinion. However, as the first results in this space, this should be acceptable. I must mention that it's hard to verify all the details within the allotted time, but all the constructions are *sound* at a high level."

Recommendation:

A very strong submission – a clear accept to FOCS.

Comments for authors
--------------------
Generic comments:
FGH21 can handle edge weights, but works only against obl. Adversar.
application#4: in optimization literature, is not common to refer to MWU-gaurantees as *high-accuracy* guarantees
On page 25, you’re revealing the identity of one of the authors
The idea of keeping insertions as a batch was also used in FGH21 (for distances), and even earlier in [GHS’19] for cuts/flows \simon{I am not sure if we should change that since we mean that our algorithm is high accuracy wrt threshold. }

It feels like some parts of the paper written in a rush. Here is some feedback:
- Page 15, first paragraph: I guess you mean restarting the algorithm again (now with doubled U^{total}), but including the previous E^{cut} as a part of the intercluster edges. But, the last sentence is ambiguous. \simon{Rephrased. }

- Theorem 4.11: $\gamma_{quality}$ is not consistent with the same concept $q$ defined before (definition 2.1). \simon{Should we rename this? What would a good name be? }

- Definition 4.12: $c(E^{cut})$ -> $u(E^{cut})$. \simon{Addressed. }

- Definition 4.13: $s \geq 1$ is missed. \simon{Addressed}. 
- Page 17, the paragraph after remark 4.14: do you mean $c_0 = 1$? It seems like you maintain a (2c_1, \phi, 2) expander hierarchy. Also, here $\beta = 2c_1$, which is already present in $\tilde{G_i}$ defined in the second sentence.
\simon{Repharsed a bit. Could be better. }
- Definition 4.18: the definition doesn’t read well. Here, B is a branch-free set which will act as a set of roots of each component of F(T, B). However, it may be interpreted as B being a set of roots in tree T, contradicting the notion of B being branch-free. \simon{Don't know how to make this definition more palletable. }

- Definition 4.19: The last sentence of the definition doesn’t read well. \simon{Slightly rephrased still not great. }

- Page 20, second paragraph of a hierarchy of tree cut sparsifiers: … edges added and deleted *before* time t_i …? \simon{Changed it. }
- page 21: item 5) $1/2 T_i$ -> $T_i$. \simon{Addressed.}
